An Investigation of the state changes of PSR J2021+4026 and the Vela pulsar

We investigate the high energy emission activities of two bright gamma-ray pulsars, PSR~J2021+4026 and Vela. For PSR~J2021+4026, the state changes in the gamma-ray flux and spin-down rate have been observed. We report that the long-term evolution of the gamma-ray flux and timing behavior of PSR~J2021+4026 suggests a new gamma-ray flux recovery at around MJD~58910 and a flux decrease around MJD~59500. During this epoch, the staying time, the gamma-ray flux difference and spin-down rate are smaller than previous epochs in the same state. The waiting timescale of the quasi-periodic state changes is similar to the waiting timescale of the glitch events of the Vela pulsar. For the Vela pulsar, the quench of the radio pulse was in a timescale of $\sim0.2$~s after the 2016 glitch, and the glitch may disturb the structure of the magnetosphere. Nevertheless, we did not find any evidence for a long-term change in the gamma-ray emission properties using years of $Fermi$-LAT data, and therefore, no long-term magnetosphere structural change. We also conduct searching for photons above 100~GeV using 15-year $Fermi$-LAT data, and found none. Our results provide additional information for the relation between the state change of the gamma-ray emission and the glitch event.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
